Multi-robot persistent surveillance with connectivity constraints

Mobile robots, especially unmanned aerial vehicles (UAVs), are of increasing interest for surveillance and disaster response scenarios. We consider the problem of multi-robot persistent surveillance with connectivity constraints where robots have to visit sensing locations periodically and maintain a multi-hop connection to a base station. We formally define several problem instances closely related to multi-robot persistent surveillance with connectivity constraints, i.e., connectivity-constrained multi-robot persistent surveillance (CMPS), connectivity-constrained multi-robot reachability (CMR), and connectivity-constrained multi-robot reachability with relay dropping (CMRD), and show that they are all NP-hard on general graph. We introduce three heuristics with different planning horizons for convex grid graphs and combine these with a tree traversal approach which can be applied to a partitioning of non-convex grid graphs (CMPS with tree traversal, CMPSTT). In simulation studies we show that a short horizon greedy approach, which requires parameters to be optimized beforehand, can outperform a full horizon approach, which requires a tour through all sensing locations, if the number of robots is larger than the minimum number of robots required to reach all sensing locations. The minimum number required is the number of robots necessary for building a chain to the farthest sensing location from the base station. Furthermore, we show that partitioning the area and applying the tree traversal approach can achieve a performance similar to the unpartitioned case up to a certain number of robots but requires less optimization time.

==> data/first_u/res_lb_l.dat <==
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   2.2500000e+02   0.0000000e+00
   5.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.8000000e+02   0.0000000e+00
   6.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.5000000e+02   0.0000000e+00
   8.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.1300000e+02   0.0000000e+00
   1.0000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   9.0000000e+01   0.0000000e+00
   1.2000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   7.5000000e+01   0.0000000e+00
   1.5000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   6.0000000e+01   0.0000000e+00


==> data/first_u/res_sh_l.dat <==
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.0770000e+03   2.0357752e+02
   5.0000000e+00   1.1500000e+01  -1.0000000e+00   0.0000000e+00   4.6700000e+02   3.7961655e+02
   6.0000000e+00   1.1500000e+01  -1.2500000e-01   0.0000000e+00   2.7900000e+02   7.1320008e+02
   8.0000000e+00   1.1500000e+01  -5.0000000e-01   0.0000000e+00   2.2400000e+02   6.5930045e+02
   1.0000000e+01   1.1500000e+01  -2.0000000e+00   1.7500000e+00   1.2400000e+02   4.8704522e+02
   1.2000000e+01   1.1500000e+01  -4.0000000e+00   3.0000000e+00   1.0000000e+02   2.2445682e+02
   1.5000000e+01   1.1500000e+01  -2.0000000e+00   1.7500000e+00   8.5000000e+01   4.3071653e+02


==> data/first_u/res_shc_l.dat <==
   4.0000000e+00   1.1500000e+01  -1.2500000e-01   3.0000000e+00   1.0280000e+03   6.8789605e+02
   5.0000000e+00   1.1500000e+01   5.0000000e-01   1.0000000e+00   8.4600000e+02   9.6204998e+02
   6.0000000e+00   1.1500000e+01   7.5000000e-01   5.0000000e-01   9.0100000e+02   1.2723558e+03
   8.0000000e+00   1.1500000e+01   0.0000000e+00  -1.0000000e+00   8.4100000e+02   2.4182448e+03
   1.0000000e+01   1.1500000e+01   0.0000000e+00  -2.0000000e+00   6.2600000e+02   2.5585184e+03
   1.2000000e+01   1.1500000e+01   0.0000000e+00  -1.0000000e+00   6.0800000e+02   1.9209211e+03
   1.5000000e+01   1.1500000e+01   2.5000000e-01   1.0000000e+00   5.6600000e+02   9.5084484e+02


==> data/first_u/res_tsp_l.dat <==
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   6.0600000e+02   0.0000000e+00
   5.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   5.7400000e+02   0.0000000e+00
   6.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   5.3500000e+02   0.0000000e+00
   8.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   4.9200000e+02   0.0000000e+00
   1.0000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   4.4700000e+02   0.0000000e+00
   1.2000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   4.2600000e+02   0.0000000e+00
   1.5000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   3.8900000e+02   0.0000000e+00


==> data/first_u/res_tt_l.dat <==
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.8470000e+03   0.0000000e+00
   5.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.8510000e+03   0.0000000e+00
   6.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.8510000e+03   0.0000000e+00
   8.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.1230000e+03   0.0000000e+00
   1.0000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.7290000e+03   0.0000000e+00
   1.2000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.6950000e+03   0.0000000e+00
   1.5000000e+01   1.1500000e+01   0.0000000e+00   0.0000000e+00   8.7900000e+02   0.0000000e+00


==> data/first_urcom/res_sh_c.dat <==
   2.0000000e+00   2.2000000e+01  -3.0000000e+00   1.0000000e+00   4.5200000e+02   1.1896541e+02
   3.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   1.4430000e+03   1.5241062e+02
   4.0000000e+00   1.1500000e+01  -4.0000000e+00  -5.0000000e-01   4.2000000e+02   2.3890152e+02
   5.0000000e+00   8.6000000e+00  -2.0000000e+00  -1.0000000e+00   3.9900000e+02   2.8337275e+02
   6.0000000e+00   7.2000000e+00  -2.0000000e+00  -2.0000000e+00   3.5200000e+02   2.3140764e+02
   8.0000000e+00   5.8000000e+00  -1.0000000e+00  -5.0000000e-01   3.0200000e+02   5.1244159e+02
   1.0000000e+01   4.5000000e+00  -1.0000000e+00  -1.0500000e+01   2.7100000e+02   6.5716584e+02
   1.5000000e+01   3.0000000e+00  -6.0000000e+00  -1.1000000e+01   2.1800000e+02   1.2409309e+03


==> data/first_urcom/res_sh_cr.dat <==
   1.0000000e+00   2.2000000e+01  -1.0000000e+00   0.0000000e+00   9.1300000e+02   5.6942555e+01
   2.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   1.3470000e+03   1.0878259e+02
   2.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.4500000e+03   1.0995530e+02
   3.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   1.2120000e+03   1.4518760e+02
   3.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00             Inf   1.4971505e+02
   4.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00             Inf   1.7941266e+02
   5.0000000e+00   4.5000000e+00   0.0000000e+00   0.0000000e+00   1.3030000e+03   2.0801627e+02
   8.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00             Inf   3.0087582e+02


==> data/first_urcom/res_sh_l.dat <==
   2.0000000e+00   2.2000000e+01   0.0000000e+00   0.0000000e+00   1.3110000e+03   1.3292385e+02
   3.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   1.1370000e+03   1.7111303e+02
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.0770000e+03   2.0344881e+02
   5.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   9.2100000e+02   2.3603099e+02
   6.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00   8.6100000e+02   2.6757832e+02
   8.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   8.4100000e+02   3.3117567e+02
   1.0000000e+01   4.5000000e+00  -2.5000000e-01  -1.5000000e+00   4.2400000e+02   7.6150030e+02
   1.5000000e+01   3.0000000e+00   0.0000000e+00   0.0000000e+00             Inf   6.1129264e+02


==> data/first_urcom/res_shc_c.dat <==
   2.0000000e+00   2.2000000e+01   1.0000000e+00  -3.0000000e+00   5.9400000e+02   4.6960748e+02
   3.0000000e+00   1.4200000e+01  -2.0000000e+00  -3.0000000e+00   9.0300000e+02   1.1456119e+03
   4.0000000e+00   1.1500000e+01  -1.0000000e+00  -2.0000000e+00   7.0600000e+02   1.6640557e+03
   5.0000000e+00   8.6000000e+00  -1.0000000e+00  -3.0000000e+00   7.9500000e+02   1.9474009e+03
   6.0000000e+00   7.2000000e+00  -9.0000000e+00  -1.6000000e+01   8.8700000e+02   3.4799939e+03
   8.0000000e+00   5.8000000e+00   0.0000000e+00  -5.0000000e-01   1.1960000e+03   1.9564771e+03
   1.0000000e+01   4.5000000e+00   0.0000000e+00  -5.0000000e-01   7.0900000e+02   1.9339023e+03
   1.5000000e+01   3.0000000e+00   0.0000000e+00   0.0000000e+00   1.0410000e+03   1.7322167e+03


==> data/first_urcom/res_shc_cr.dat <==
   1.0000000e+00   2.2000000e+01  -1.0000000e+00   0.0000000e+00   9.1300000e+02   1.9447942e+02
   2.0000000e+00   1.4200000e+01  -1.7500000e+00  -5.0000000e-01   9.4600000e+02   9.5624896e+02
   2.0000000e+00   1.1500000e+01  -3.0000000e+00  -1.0000000e+00   9.6900000e+02   7.3778881e+02
   3.0000000e+00   8.6000000e+00  -2.2500000e+00  -2.0000000e+00   8.1200000e+02   1.4664906e+03
   3.0000000e+00   7.2000000e+00  -2.0000000e+00  -4.0000000e+00   8.7700000e+02   1.5285380e+03
   4.0000000e+00   5.8000000e+00  -3.0000000e+00  -6.5000000e+00   8.1400000e+02   2.7637529e+03
   5.0000000e+00   4.5000000e+00  -1.5000000e+00  -3.0000000e+00   8.4100000e+02   2.1441383e+03
   8.0000000e+00   3.0000000e+00  -3.0000000e+00  -4.0000000e+00   1.1000000e+03   3.4220817e+03


==> data/first_urcom/res_shc_l.dat <==
   2.0000000e+00   2.2000000e+01   1.8750000e+00  -4.5000000e+00   7.4100000e+02   1.2876815e+03
   3.0000000e+00   1.4200000e+01  -4.9375000e+00  -8.5000000e+00   9.1200000e+02   2.2514146e+03
   4.0000000e+00   1.1500000e+01  -1.2500000e-01   3.0000000e+00   1.0280000e+03   5.8867856e+02
   5.0000000e+00   8.6000000e+00   1.0000000e+00   1.0000000e+00   8.8700000e+02   7.4051192e+02
   6.0000000e+00   7.2000000e+00   3.0000000e+00   1.0000000e+00   7.5200000e+02   8.5359807e+02
   8.0000000e+00   5.8000000e+00   3.0000000e+00   1.0000000e+00   7.8500000e+02   1.0309756e+03
   1.0000000e+01   4.5000000e+00   3.0000000e+00   1.0000000e+00   8.2300000e+02   1.1742560e+03
   1.5000000e+01   3.0000000e+00   2.0000000e+00   1.0000000e+00   3.9300000e+02   1.3136322e+03


==> data/first_urcom/res_tsp_c.dat <==
   2.0000000e+00   2.2000000e+01   0.0000000e+00   0.0000000e+00   7.1300000e+02   0.0000000e+00
   3.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   6.2400000e+02   0.0000000e+00
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   4.6700000e+02   0.0000000e+00
   5.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   4.6300000e+02   0.0000000e+00
   6.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00   3.8500000e+02   0.0000000e+00
   8.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   3.3300000e+02   0.0000000e+00
   1.0000000e+01   4.5000000e+00   0.0000000e+00   0.0000000e+00   2.6800000e+02   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00   0.0000000e+00   1.3100000e+02   0.0000000e+00


==> data/first_urcom/res_tsp_cr.dat <==
   1.0000000e+00   2.2000000e+01   0.0000000e+00   0.0000000e+00   9.1300000e+02   0.0000000e+00
   2.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   8.4200000e+02   0.0000000e+00
   2.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   7.1300000e+02   0.0000000e+00
   3.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   7.0400000e+02   0.0000000e+00
   3.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00   6.2400000e+02   0.0000000e+00
   4.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   4.6700000e+02   0.0000000e+00
   5.0000000e+00   4.5000000e+00   0.0000000e+00   0.0000000e+00   4.6300000e+02   0.0000000e+00
   8.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00   4.4700000e+02   0.0000000e+00


==> data/first_urcom/res_tsp_l.dat <==
   2.0000000e+00   2.2000000e+01   0.0000000e+00   0.0000000e+00   7.7100000e+02   0.0000000e+00
   3.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   6.9200000e+02   0.0000000e+00
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   6.0600000e+02   0.0000000e+00
   5.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   5.7400000e+02   0.0000000e+00
   6.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00   5.3500000e+02   0.0000000e+00
   8.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   4.9200000e+02   0.0000000e+00
   1.0000000e+01   4.5000000e+00   0.0000000e+00   0.0000000e+00   4.4700000e+02   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00   0.0000000e+00   3.8900000e+02   0.0000000e+00


==> data/first_urcom/res_tt_c.dat <==
   2.0000000e+00   2.2000000e+01   0.0000000e+00   0.0000000e+00   1.7840000e+03   0.0000000e+00
   3.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   1.6090000e+03   0.0000000e+00
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.5490000e+03   0.0000000e+00
   5.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   1.3080000e+03   0.0000000e+00
   6.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00   1.3050000e+03   0.0000000e+00
   8.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   1.2920000e+03   0.0000000e+00
   1.0000000e+01   4.5000000e+00   0.0000000e+00   0.0000000e+00   1.2920000e+03   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00   0.0000000e+00   1.1320000e+03   0.0000000e+00


==> data/first_urcom/res_tt_cr.dat <==
   1.0000000e+00   2.2000000e+01   0.0000000e+00   0.0000000e+00   1.7840000e+03   0.0000000e+00
   2.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   1.7790000e+03   0.0000000e+00
   2.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.7840000e+03   0.0000000e+00
   3.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   1.7080000e+03   0.0000000e+00
   3.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00   1.7450000e+03   0.0000000e+00
   4.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   1.7050000e+03   0.0000000e+00
   5.0000000e+00   4.5000000e+00   0.0000000e+00   0.0000000e+00   1.6810000e+03   0.0000000e+00
   8.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00   1.6580000e+03   0.0000000e+00


==> data/first_urcom/res_tt_l.dat <==
   2.0000000e+00   2.2000000e+01   0.0000000e+00   0.0000000e+00   1.8870000e+03   0.0000000e+00
   3.0000000e+00   1.4200000e+01   0.0000000e+00   0.0000000e+00   1.8870000e+03   0.0000000e+00
   4.0000000e+00   1.1500000e+01   0.0000000e+00   0.0000000e+00   1.8470000e+03   0.0000000e+00
   5.0000000e+00   8.6000000e+00   0.0000000e+00   0.0000000e+00   1.8550000e+03   0.0000000e+00
   6.0000000e+00   7.2000000e+00   0.0000000e+00   0.0000000e+00   1.8590000e+03   0.0000000e+00
   8.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   1.8750000e+03   0.0000000e+00
   1.0000000e+01   4.5000000e+00   0.0000000e+00   0.0000000e+00   1.8670000e+03   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00   0.0000000e+00   1.8630000e+03   0.0000000e+00


==> data/partparam/res_sh_2_l.dat <==
   4.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   2.6300000e+02   1.9753266e+01
   5.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   2.6300000e+02   2.4160941e+01
   6.0000000e+00   5.8000000e+00  -1.5000000e+00  -1.0000000e+00   1.2500000e+02   2.9522741e+01
   7.0000000e+00   5.8000000e+00  -1.5000000e+00   1.0000000e+00   7.5000000e+01   3.7796641e+01
   8.0000000e+00   5.8000000e+00  -7.5000000e-01   5.0000000e-01   5.9000000e+01   4.0558234e+01
   9.0000000e+00   5.8000000e+00  -3.0000000e+00   2.0000000e+00   5.5000000e+01   3.1809907e+01
   1.0000000e+01   5.8000000e+00  -7.0000000e+00   5.5000000e+00   5.5000000e+01   4.4228626e+01
   1.1000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   5.2000000e+01   4.2278518e+01
   1.2000000e+01   5.8000000e+00  -2.0000000e+00   2.0000000e+00   4.9000000e+01   4.0900031e+01
   1.3000000e+01   5.8000000e+00  -1.2500000e+00   4.0000000e+00   4.7000000e+01   5.3368045e+01
   1.4000000e+01   5.8000000e+00  -5.0000000e+00   4.0000000e+00   4.9000000e+01   5.9811517e+01
   1.5000000e+01   5.8000000e+00  -1.0000000e+00   5.0000000e+00   4.6000000e+01   8.5019865e+01
   1.6000000e+01   5.8000000e+00  -8.7500000e-01   4.0000000e+00   4.5000000e+01   7.2610284e+01
   1.7000000e+01   5.8000000e+00  -1.0000000e+00   6.0000000e+00   4.7000000e+01   8.6902342e+01
   1.8000000e+01   5.8000000e+00  -6.8750000e-01   4.5000000e+00   4.4000000e+01   1.3584245e+02
   1.9000000e+01   5.8000000e+00  -1.0000000e+00   5.0000000e+00   4.4000000e+01   1.6289239e+02
   2.0000000e+01   5.8000000e+00  -1.0000000e+00   4.5000000e+00   4.3000000e+01   1.3524402e+02
   2.1000000e+01   5.8000000e+00  -1.0000000e+00   6.0000000e+00   4.4000000e+01   1.1086513e+02
   2.2000000e+01   5.8000000e+00  -1.0000000e+00   6.0000000e+00   4.4000000e+01   1.3980679e+02
   2.3000000e+01   5.8000000e+00  -1.0000000e+00   8.0000000e+00   4.4000000e+01   1.8298826e+02
   2.4000000e+01   5.8000000e+00  -1.0000000e+00   6.0000000e+00   4.4000000e+01   1.3711507e+02
   2.5000000e+01   5.8000000e+00  -1.0000000e+00   7.0000000e+00   4.4000000e+01   1.7372313e+02
   2.6000000e+01   5.8000000e+00  -1.0000000e+00   8.0000000e+00   4.4000000e+01   2.0391210e+02
   2.7000000e+01   5.8000000e+00  -1.0000000e+00   4.7500000e+00   4.3000000e+01   2.3041541e+02
   2.8000000e+01   5.8000000e+00  -1.0000000e+00   5.0000000e+00   4.4000000e+01   2.4162954e+02


==> data/partparam/res_sh_3_l.dat <==
   3.0000000e+00   5.8000000e+00  -1.5000000e+00  -1.0000000e+00   1.0700000e+02   1.2417035e+01
   4.0000000e+00   5.8000000e+00  -2.0000000e+00   1.0000000e+00   4.5000000e+01   2.1166743e+01
   5.0000000e+00   5.8000000e+00  -2.0000000e+00   1.0000000e+00   3.7000000e+01   8.8543224e+00
   6.0000000e+00   5.8000000e+00  -1.0000000e+00   1.0000000e+00   3.4000000e+01   1.2840273e+01
   7.0000000e+00   5.8000000e+00  -3.0000000e+00   2.0000000e+00   3.3000000e+01   1.6860600e+01
   8.0000000e+00   5.8000000e+00  -5.0000000e+00   4.0000000e+00   3.0000000e+01   1.7665417e+01
   9.0000000e+00   5.8000000e+00  -1.5000000e+00   1.0000000e+00   3.0000000e+01   1.5582568e+01
   1.0000000e+01   5.8000000e+00  -5.0000000e+00   4.0000000e+00   3.0000000e+01   2.7698090e+01
   1.1000000e+01   5.8000000e+00  -1.5000000e+00   1.0000000e+00   3.0000000e+01   1.9440530e+01
   1.2000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   3.7845149e+01
   1.3000000e+01   5.8000000e+00  -1.5000000e+00   1.0000000e+00   3.0000000e+01   2.2182668e+01
   1.4000000e+01   5.8000000e+00  -1.5000000e+00   1.0000000e+00   3.0000000e+01   2.4496734e+01
   1.5000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   4.7721619e+01
   1.6000000e+01   5.8000000e+00  -1.0000000e+00   6.0000000e+00   2.8000000e+01   7.0886300e+01
   1.7000000e+01   5.8000000e+00  -1.0000000e+00   6.0000000e+00   2.9000000e+01   5.9593052e+01
   1.8000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   8.1040015e+01
   1.9000000e+01   5.8000000e+00  -1.5000000e+00   1.0000000e+00   3.0000000e+01   3.9201802e+01
   2.0000000e+01   5.8000000e+00  -1.5000000e+00   1.0000000e+00   3.0000000e+01   4.7864485e+01
   2.1000000e+01   5.8000000e+00  -1.5000000e+00   1.0000000e+00   3.0000000e+01   5.2319412e+01
   2.2000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   1.1751474e+02
   2.3000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   1.2719716e+02
   2.4000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   1.6172370e+02
   2.5000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   1.8956288e+02
   2.6000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   2.1385080e+02
   2.7000000e+01   5.8000000e+00  -1.0000000e+00   4.0000000e+00   2.8000000e+01   2.0288047e+02
   2.8000000e+01   5.8000000e+00  -2.0000000e+00   1.0000000e+01   2.8000000e+01   2.4506029e+02


==> data/partparam/res_sh_att_time_2_l.dat <==
   8.0000000e+00   4.0558234e+01
   1.0000000e+01   4.4228626e+01
   1.2000000e+01   4.0900031e+01
   1.4000000e+01   5.9811517e+01
   1.6000000e+01   7.2610284e+01
   1.8000000e+01   8.5019865e+01
   2.0000000e+01   1.3524402e+02
   2.2000000e+01   1.3980679e+02
   2.4000000e+01   1.3711507e+02
   2.6000000e+01   1.9753266e+01
   2.8000000e+01   2.4160941e+01


==> data/partparam/res_sh_att_time_3_l.dat <==
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   2.7698090e+01
   1.2000000e+01   3.7845149e+01
   1.4000000e+01   2.4496734e+01
   1.6000000e+01   1.2417035e+01
   1.8000000e+01   2.1166743e+01
   2.0000000e+01   8.8543224e+00
   2.2000000e+01   1.2840273e+01
   2.4000000e+01   1.6860600e+01
   2.6000000e+01   1.7665417e+01
   2.8000000e+01   1.2840273e+01


==> data/partparam/res_sh_l.dat <==
   8.0000000e+00   5.8000000e+00   0.0000000e+00   0.0000000e+00   8.4100000e+02   3.4188458e+02
   1.0000000e+01   5.8000000e+00  -2.0000000e+00  -2.5000000e+00   3.3400000e+02   4.9757201e+02
   1.2000000e+01   5.8000000e+00  -1.0000000e+00  -3.0000000e+00   2.8300000e+02   5.0627380e+02
   1.4000000e+01   5.8000000e+00  -1.0000000e+00   0.0000000e+00   1.5800000e+02   6.5906428e+02
   1.6000000e+01   5.8000000e+00  -1.0000000e+00   0.0000000e+00   1.4000000e+02   3.8710785e+02
   1.8000000e+01   5.8000000e+00  -1.0000000e+00   1.0000000e+00   1.0600000e+02   8.9577917e+02
   2.0000000e+01   5.8000000e+00  -1.0000000e+00   1.0000000e+00   8.8000000e+01   4.5530635e+02
   2.2000000e+01   5.8000000e+00  -3.0000000e+00   3.0000000e+00   8.1000000e+01   7.6254866e+02
   2.4000000e+01   5.8000000e+00  -3.0000000e+00   3.0000000e+00   7.7000000e+01   7.2105372e+02
   2.6000000e+01   5.8000000e+00  -3.0000000e+00   2.0000000e+00   7.8000000e+01   7.7312373e+02
   2.8000000e+01   5.8000000e+00  -2.0000000e+00   2.0000000e+00   7.7000000e+01   1.0487515e+03
   3.0000000e+01   5.8000000e+00  -3.0000000e+00   3.0000000e+00   7.5000000e+01   9.7072552e+02


==> data/persistent/res_sh_att_2_l.dat <==
   8.0000000e+00   5.8000000e+00   9.3800000e+02
   1.0000000e+01   5.8000000e+00   4.2000000e+02
   1.2000000e+01   5.8000000e+00   3.0800000e+02
   1.4000000e+01   5.8000000e+00   2.9800000e+02
   1.6000000e+01   5.8000000e+00   2.7800000e+02
   1.8000000e+01   5.8000000e+00   2.5700000e+02
   2.0000000e+01   5.8000000e+00   2.7600000e+02
   2.2000000e+01   5.8000000e+00   2.2300000e+02
   2.4000000e+01   5.8000000e+00   2.0700000e+02
   2.6000000e+01   5.8000000e+00   2.6300000e+02
   2.8000000e+01   5.8000000e+00   2.6300000e+02
   3.0000000e+01   5.8000000e+00   2.6300000e+02


==> data/persistent/res_sh_att_3_l.dat <==
   8.0000000e+00   5.8000000e+00   0.0000000e+00
   1.0000000e+01   5.8000000e+00   4.7000000e+02
   1.2000000e+01   5.8000000e+00   4.8100000e+02
   1.4000000e+01   5.8000000e+00   3.6900000e+02
   1.6000000e+01   5.8000000e+00   4.4100000e+02
   1.8000000e+01   5.8000000e+00   4.0100000e+02
   2.0000000e+01   5.8000000e+00   3.1700000e+02
   2.2000000e+01   5.8000000e+00   3.0100000e+02
   2.4000000e+01   5.8000000e+00   2.9500000e+02
   2.6000000e+01   5.8000000e+00   2.9500000e+02
   2.8000000e+01   5.8000000e+00   2.2600000e+02
   3.0000000e+01   5.8000000e+00   2.2600000e+02


==> data/persistent/res_sh_l.dat <==
   8.0000000e+00   5.8000000e+00   8.4600000e+02   7.6241111e+02   8.4600000e+02   7.6241111e+02   8.4700000e+02   7.6013333e+01   1.6998359e+03
   1.0000000e+01   5.8000000e+00   4.7800000e+02   4.1211111e+02   4.7800000e+02   4.1211111e+02   4.2500000e+02   9.8565556e+01   2.1062314e+03
   1.2000000e+01   5.8000000e+00   4.1800000e+02   3.8398556e+02   4.1800000e+02   3.8398556e+02   4.0600000e+02   6.0344444e+01   2.3510323e+03
   1.4000000e+01   5.8000000e+00   3.8000000e+02   3.5071444e+02   3.8000000e+02   3.5071444e+02   2.2100000e+02   1.0500000e+02   2.6833774e+03
   1.6000000e+01   5.8000000e+00   3.1900000e+02   2.9013556e+02   3.1900000e+02   2.9013556e+02   2.2900000e+02   7.9903333e+01   3.0907777e+03
   1.8000000e+01   5.8000000e+00   2.6200000e+02   2.4853889e+02   2.6200000e+02   2.4853889e+02   1.6400000e+02   8.1220000e+01   3.5558103e+03
   2.0000000e+01   5.8000000e+00   2.3000000e+02   2.1508889e+02   2.3000000e+02   2.1508889e+02   1.3200000e+02   6.9051111e+01   3.9133856e+03
   2.2000000e+01   5.8000000e+00   1.2700000e+02   1.0698222e+02   1.2700000e+02   1.0698222e+02   1.0100000e+02   5.1730000e+01   4.3491922e+03
   2.4000000e+01   5.8000000e+00   1.1100000e+02   9.7983333e+01   1.1100000e+02   9.7983333e+01   9.4000000e+01   4.7446667e+01   4.8024596e+03
   2.6000000e+01   5.8000000e+00   1.2100000e+02   1.0202333e+02   1.2100000e+02   1.0202333e+02   1.0800000e+02   4.7867778e+01   5.1716252e+03
   2.8000000e+01   5.8000000e+00   1.1700000e+02   1.0152444e+02   1.1700000e+02   1.0152444e+02   8.9000000e+01   4.1290000e+01   5.6105992e+03
   3.0000000e+01   5.8000000e+00   1.1700000e+02   9.3103333e+01   1.1700000e+02   9.3103333e+01   8.3000000e+01   3.6865556e+01   6.0699705e+03


==> data/persistent/res_shc_att_2_l.dat <==
   8.0000000e+00   5.8000000e+00   9.7900000e+02
   1.0000000e+01   5.8000000e+00   9.2700000e+02
   1.2000000e+01   5.8000000e+00   6.3800000e+02
   1.4000000e+01   5.8000000e+00   6.2200000e+02
   1.6000000e+01   5.8000000e+00   6.3200000e+02
   1.8000000e+01   5.8000000e+00   5.8000000e+02
   2.0000000e+01   5.8000000e+00   4.8700000e+02
   2.2000000e+01   5.8000000e+00   4.3800000e+02
   2.4000000e+01   5.8000000e+00   4.4600000e+02
   2.6000000e+01   5.8000000e+00   2.4400000e+02
   2.8000000e+01   5.8000000e+00   2.4400000e+02
   3.0000000e+01   5.8000000e+00   2.3600000e+02


==> data/persistent/res_shc_att_3_l.dat <==
   8.0000000e+00   5.8000000e+00   0.0000000e+00
   1.0000000e+01   5.8000000e+00   1.1280000e+03
   1.2000000e+01   5.8000000e+00   7.6300000e+02
   1.4000000e+01   5.8000000e+00   7.3100000e+02
   1.6000000e+01   5.8000000e+00   4.1100000e+02
   1.8000000e+01   5.8000000e+00   4.4500000e+02
   2.0000000e+01   5.8000000e+00   4.4500000e+02
   2.2000000e+01   5.8000000e+00   4.4300000e+02
   2.4000000e+01   5.8000000e+00   4.7700000e+02
   2.6000000e+01   5.8000000e+00   4.7700000e+02
   2.8000000e+01   5.8000000e+00   3.8100000e+02
   3.0000000e+01   5.8000000e+00   3.8100000e+02


==> data/persistent/res_shc_l.dat <==
   8.0000000e+00   5.8000000e+00   1.0440000e+03   6.9038222e+02   1.0440000e+03   6.9038222e+02   1.0250000e+03   1.9065667e+02   8.6519946e+01
   1.0000000e+01   5.8000000e+00   1.2690000e+03   8.2386111e+02   1.2690000e+03   8.2386111e+02   1.0940000e+03   1.2928333e+02   1.1585301e+02
   1.2000000e+01   5.8000000e+00   1.1000000e+03   7.5426889e+02   1.1000000e+03   7.5426889e+02   1.1010000e+03   1.4857778e+02   2.0565488e+02
   1.4000000e+01   5.8000000e+00   7.8600000e+02   6.1224889e+02   7.8600000e+02   6.1224889e+02   7.7800000e+02   8.3147778e+01   2.0435117e+02
   1.6000000e+01   5.8000000e+00   7.7500000e+02   5.7706111e+02   7.7500000e+02   5.7706111e+02   7.2500000e+02   8.7918889e+01   1.4811132e+02
   1.8000000e+01   5.8000000e+00   9.4000000e+02   6.4794111e+02   9.4000000e+02   6.4794111e+02   9.3100000e+02   8.6045556e+01   1.8440069e+02
   2.0000000e+01   5.8000000e+00   7.0500000e+02   5.0881111e+02   7.0500000e+02   5.0881111e+02   6.4500000e+02   7.6061111e+01   1.8462066e+02
   2.2000000e+01   5.8000000e+00   8.5500000e+02   6.0892222e+02   8.5500000e+02   6.0892222e+02   7.6400000e+02   6.7893333e+01   2.6505178e+02
   2.4000000e+01   5.8000000e+00   8.1000000e+02   6.3474222e+02   8.1000000e+02   6.3474222e+02   7.2800000e+02   8.7564444e+01   2.9996678e+02
   2.6000000e+01   5.8000000e+00   7.8600000e+02   5.9252222e+02   7.8600000e+02   5.9252222e+02   6.8900000e+02   8.2001111e+01   2.6815162e+02
   2.8000000e+01   5.8000000e+00   5.5700000e+02   4.9572000e+02   5.5700000e+02   4.9572000e+02   5.4700000e+02   7.7444444e+00   1.2641853e+03
   3.0000000e+01   5.8000000e+00   8.1900000e+02   5.3931000e+02   8.1900000e+02   5.3931000e+02   5.6900000e+02   6.7378889e+01   2.7800053e+02


==> data/persistent/res_tsp_att_2_l.dat <==
   8.0000000e+00   5.8000000e+00   6.8000000e+02
   1.0000000e+01   5.8000000e+00   5.9400000e+02
   1.2000000e+01   5.8000000e+00   4.7400000e+02
   1.4000000e+01   5.8000000e+00   4.7700000e+02
   1.6000000e+01   5.8000000e+00   4.6700000e+02
   1.8000000e+01   5.8000000e+00   4.4100000e+02
   2.0000000e+01   5.8000000e+00   3.3200000e+02
   2.2000000e+01   5.8000000e+00   3.3200000e+02
   2.4000000e+01   5.8000000e+00   3.2200000e+02
   2.6000000e+01   5.8000000e+00   1.5200000e+02
   2.8000000e+01   5.8000000e+00   1.5700000e+02
   3.0000000e+01   5.8000000e+00   1.5700000e+02


==> data/persistent/res_tsp_att_3_l.dat <==
   8.0000000e+00   5.8000000e+00   0.0000000e+00
   1.0000000e+01   5.8000000e+00   7.6900000e+02
   1.2000000e+01   5.8000000e+00   5.7800000e+02
   1.4000000e+01   5.8000000e+00   5.6000000e+02
   1.6000000e+01   5.8000000e+00   3.6300000e+02
   1.8000000e+01   5.8000000e+00   3.5100000e+02
   2.0000000e+01   5.8000000e+00   3.5100000e+02
   2.2000000e+01   5.8000000e+00   3.4900000e+02
   2.4000000e+01   5.8000000e+00   3.3500000e+02
   2.6000000e+01   5.8000000e+00   3.3500000e+02
   2.8000000e+01   5.8000000e+00   2.6300000e+02
   3.0000000e+01   5.8000000e+00   2.6300000e+02


==> data/persistent/res_tsp_l.dat <==
   8.0000000e+00   5.8000000e+00   5.0600000e+02   3.9832667e+02   5.0600000e+02   3.9832667e+02   5.0700000e+02   2.0195333e+02   4.9687319e+00
   1.0000000e+01   5.8000000e+00   4.6400000e+02   3.6319222e+02   4.6400000e+02   3.6319222e+02   4.6500000e+02   1.5778333e+02   4.5292740e+00
   1.2000000e+01   5.8000000e+00   4.4000000e+02   3.3117333e+02   4.4000000e+02   3.3117333e+02   4.4100000e+02   1.3542778e+02   4.2710411e+00
   1.4000000e+01   5.8000000e+00   3.8300000e+02   2.8250889e+02   3.8300000e+02   2.8250889e+02   3.8400000e+02   1.0361222e+02   3.7779367e+00
   1.6000000e+01   5.8000000e+00   3.7900000e+02   2.7455333e+02   3.7900000e+02   2.7455333e+02   3.8000000e+02   9.0956667e+01   3.6748639e+00
   1.8000000e+01   5.8000000e+00   3.7500000e+02   2.6959889e+02   3.7500000e+02   2.6959889e+02   3.7600000e+02   8.3710000e+01   3.6573819e+00
   2.0000000e+01   5.8000000e+00   3.5500000e+02   2.5822667e+02   3.5500000e+02   2.5822667e+02   3.5600000e+02   7.1536667e+01   3.4710890e+00
   2.2000000e+01   5.8000000e+00   3.5300000e+02   2.5272444e+02   3.5300000e+02   2.5272444e+02   3.5400000e+02   5.6730000e+01   3.4820078e+00
   2.4000000e+01   5.8000000e+00   3.5200000e+02   2.5266333e+02   3.5200000e+02   2.5266333e+02   3.5300000e+02   5.1575556e+01   3.5484661e+00
   2.6000000e+01   5.8000000e+00   3.4900000e+02   2.4983222e+02   3.4900000e+02   2.4983222e+02   3.5000000e+02   4.7605556e+01   3.4575978e+00
   2.8000000e+01   5.8000000e+00   3.4200000e+02   2.4658556e+02   3.4200000e+02   2.4658556e+02   3.4300000e+02   4.6076667e+01   3.4270342e+00
   3.0000000e+01   5.8000000e+00   3.2700000e+02   2.3840333e+02   3.2700000e+02   2.3840333e+02   3.2800000e+02   5.5974444e+01   3.2290599e+00


==> data/simple/hist_sh_l.dat <==
   0.0000000e+00   1.0000000e+01
   1.0000000e+01   2.0000000e+01
   2.0000000e+01   3.0000000e+01
   3.0000000e+01   4.0000000e+01
   4.0000000e+01   5.0000000e+01
   5.0000000e+01   6.0000000e+01
   6.0000000e+01   7.0000000e+01
   7.0000000e+01   8.0000000e+01
   8.0000000e+01   9.0000000e+01
   9.0000000e+01   1.0000000e+02
   1.0000000e+02   1.0200000e+02
   1.1000000e+02   8.6000000e+01
   1.2000000e+02   7.0000000e+01
   1.3000000e+02   8.0000000e+01
   1.4000000e+02   8.6000000e+01
   1.5000000e+02   7.2000000e+01
   1.6000000e+02   8.2000000e+01
   1.7000000e+02   8.6000000e+01
   1.8000000e+02   8.6000000e+01
   1.9000000e+02   8.2000000e+01
   2.0000000e+02   8.6000000e+01
   2.1000000e+02   7.3000000e+01
   2.2000000e+02   8.3000000e+01
   2.3000000e+02   8.6000000e+01
   2.4000000e+02   7.5000000e+01
   2.5000000e+02   8.5000000e+01
   2.6000000e+02   8.6000000e+01
   2.7000000e+02   8.6000000e+01
   2.8000000e+02   8.5000000e+01
   2.9000000e+02   8.6000000e+01
   3.0000000e+02   7.6000000e+01
   3.1000000e+02   8.6000000e+01
   3.2000000e+02   6.8000000e+01
   3.3000000e+02   7.8000000e+01
   3.4000000e+02   8.6000000e+01
   3.5000000e+02   8.3000000e+01
   3.6000000e+02   8.6000000e+01
   3.7000000e+02   8.6000000e+01
   3.8000000e+02   6.9000000e+01
   3.9000000e+02   7.9000000e+01
   4.0000000e+02   8.6000000e+01
   4.1000000e+02   7.1000000e+01
   4.2000000e+02   8.1000000e+01
   4.3000000e+02   8.6000000e+01
   4.4000000e+02   8.6000000e+01
   4.5000000e+02   8.1000000e+01
   4.6000000e+02   8.6000000e+01
   4.7000000e+02   7.2000000e+01
   4.8000000e+02   8.2000000e+01
   4.9000000e+02   8.6000000e+01
   5.0000000e+02   7.4000000e+01
   5.1000000e+02   8.4000000e+01
   5.2000000e+02   8.6000000e+01
   5.3000000e+02   8.6000000e+01
   5.4000000e+02   8.4000000e+01
   5.5000000e+02   8.6000000e+01
   5.6000000e+02   7.5000000e+01
   5.7000000e+02   8.5000000e+01
   5.8000000e+02   8.6000000e+01
   5.9000000e+02   7.7000000e+01
   6.0000000e+02   8.6000000e+01
   6.1000000e+02   8.2000000e+01
   6.2000000e+02   8.6000000e+01
   6.3000000e+02   8.6000000e+01
   6.4000000e+02   6.8000000e+01
   6.5000000e+02   7.8000000e+01
   6.6000000e+02   8.6000000e+01
   6.7000000e+02   7.0000000e+01
   6.8000000e+02   8.0000000e+01
   6.9000000e+02   8.6000000e+01
   7.0000000e+02   8.5000000e+01
   7.1000000e+02   8.6000000e+01
   7.2000000e+02   8.6000000e+01
   7.3000000e+02   7.1000000e+01
   7.4000000e+02   8.1000000e+01
   7.5000000e+02   8.6000000e+01
   7.6000000e+02   7.3000000e+01
   7.7000000e+02   8.3000000e+01
   7.8000000e+02   8.6000000e+01
   7.9000000e+02   8.6000000e+01
   8.0000000e+02   8.3000000e+01
   8.1000000e+02   8.6000000e+01
   8.2000000e+02   7.4000000e+01
   8.3000000e+02   8.4000000e+01
   8.4000000e+02   8.6000000e+01
   8.5000000e+02   7.6000000e+01
   8.6000000e+02   8.6000000e+01
   8.7000000e+02   8.1000000e+01
   8.8000000e+02   8.6000000e+01
   8.9000000e+02   8.6000000e+01
   9.0000000e+02   6.7000000e+01
   9.1000000e+02   7.7000000e+01
   9.2000000e+02   8.6000000e+01
   9.3000000e+02   6.9000000e+01
   9.4000000e+02   7.9000000e+01
   9.5000000e+02   8.6000000e+01
   9.6000000e+02   8.4000000e+01
   9.7000000e+02   8.6000000e+01
   9.8000000e+02   8.6000000e+01
   9.9000000e+02   7.0000000e+01


==> data/simple/hist_shc_l.dat <==
   0.0000000e+00   1.0000000e+01
   1.0000000e+01   2.0000000e+01
   2.0000000e+01   3.0000000e+01
   3.0000000e+01   4.0000000e+01
   4.0000000e+01   5.0000000e+01
   5.0000000e+01   6.0000000e+01
   6.0000000e+01   7.0000000e+01
   7.0000000e+01   8.0000000e+01
   8.0000000e+01   8.7000000e+01
   9.0000000e+01   4.1000000e+01
   1.0000000e+02   5.1000000e+01
   1.1000000e+02   5.7000000e+01
   1.2000000e+02   4.2000000e+01
   1.3000000e+02   5.2000000e+01
   1.4000000e+02   5.7000000e+01
   1.5000000e+02   4.3000000e+01
   1.6000000e+02   5.3000000e+01
   1.7000000e+02   5.7000000e+01
   1.8000000e+02   4.4000000e+01
   1.9000000e+02   5.4000000e+01
   2.0000000e+02   5.7000000e+01
   2.1000000e+02   4.5000000e+01
   2.2000000e+02   5.5000000e+01
   2.3000000e+02   5.7000000e+01
   2.4000000e+02   4.6000000e+01
   2.5000000e+02   5.6000000e+01
   2.6000000e+02   5.7000000e+01
   2.7000000e+02   4.7000000e+01
   2.8000000e+02   5.7000000e+01
   2.9000000e+02   3.8000000e+01
   3.0000000e+02   4.8000000e+01
   3.1000000e+02   5.7000000e+01
   3.2000000e+02   3.9000000e+01
   3.3000000e+02   4.9000000e+01
   3.4000000e+02   5.7000000e+01
   3.5000000e+02   4.0000000e+01
   3.6000000e+02   5.0000000e+01
   3.7000000e+02   5.7000000e+01
   3.8000000e+02   4.1000000e+01
   3.9000000e+02   5.1000000e+01
   4.0000000e+02   5.7000000e+01
   4.1000000e+02   4.2000000e+01
   4.2000000e+02   5.2000000e+01
   4.3000000e+02   5.7000000e+01
   4.4000000e+02   4.3000000e+01
   4.5000000e+02   5.3000000e+01
   4.6000000e+02   5.7000000e+01
   4.7000000e+02   4.4000000e+01
   4.8000000e+02   5.4000000e+01
   4.9000000e+02   5.7000000e+01
   5.0000000e+02   4.5000000e+01
   5.1000000e+02   5.5000000e+01
   5.2000000e+02   5.7000000e+01
   5.3000000e+02   4.6000000e+01
   5.4000000e+02   5.6000000e+01
   5.5000000e+02   5.7000000e+01
   5.6000000e+02   4.7000000e+01
   5.7000000e+02   5.7000000e+01
   5.8000000e+02   3.8000000e+01
   5.9000000e+02   4.8000000e+01
   6.0000000e+02   5.7000000e+01
   6.1000000e+02   3.9000000e+01
   6.2000000e+02   4.9000000e+01
   6.3000000e+02   5.7000000e+01
   6.4000000e+02   4.0000000e+01
   6.5000000e+02   5.0000000e+01
   6.6000000e+02   5.7000000e+01
   6.7000000e+02   4.1000000e+01
   6.8000000e+02   5.1000000e+01
   6.9000000e+02   5.7000000e+01
   7.0000000e+02   4.2000000e+01
   7.1000000e+02   5.2000000e+01
   7.2000000e+02   5.7000000e+01
   7.3000000e+02   4.3000000e+01
   7.4000000e+02   5.3000000e+01
   7.5000000e+02   5.7000000e+01
   7.6000000e+02   4.4000000e+01
   7.7000000e+02   5.4000000e+01
   7.8000000e+02   5.7000000e+01
   7.9000000e+02   4.5000000e+01
   8.0000000e+02   5.5000000e+01
   8.1000000e+02   5.7000000e+01
   8.2000000e+02   4.6000000e+01
   8.3000000e+02   5.6000000e+01
   8.4000000e+02   5.7000000e+01
   8.5000000e+02   4.7000000e+01
   8.6000000e+02   5.7000000e+01
   8.7000000e+02   3.8000000e+01
   8.8000000e+02   4.8000000e+01
   8.9000000e+02   5.7000000e+01
   9.0000000e+02   3.9000000e+01
   9.1000000e+02   4.9000000e+01
   9.2000000e+02   5.7000000e+01
   9.3000000e+02   4.0000000e+01
   9.4000000e+02   5.0000000e+01
   9.5000000e+02   5.7000000e+01
   9.6000000e+02   4.1000000e+01
   9.7000000e+02   5.1000000e+01
   9.8000000e+02   5.7000000e+01
   9.9000000e+02   4.2000000e+01


==> data/simple/hist_tsp_l.dat <==
   0.0000000e+00   1.0000000e+01
   1.0000000e+01   2.0000000e+01
   2.0000000e+01   3.0000000e+01
   3.0000000e+01   4.0000000e+01
   4.0000000e+01   5.0000000e+01
   5.0000000e+01   6.0000000e+01
   6.0000000e+01   7.0000000e+01
   7.0000000e+01   8.0000000e+01
   8.0000000e+01   8.8000000e+01
   9.0000000e+01   7.7000000e+01
   1.0000000e+02   8.7000000e+01
   1.1000000e+02   9.7000000e+01
   1.2000000e+02   1.0700000e+02
   1.3000000e+02   1.1000000e+02
   1.4000000e+02   1.1700000e+02
   1.5000000e+02   1.0000000e+02
   1.6000000e+02   1.1000000e+02
   1.7000000e+02   1.1700000e+02
   1.8000000e+02   1.0100000e+02
   1.9000000e+02   1.1100000e+02
   2.0000000e+02   1.1700000e+02
   2.1000000e+02   7.9000000e+01
   2.2000000e+02   8.9000000e+01
   2.3000000e+02   9.9000000e+01
   2.4000000e+02   1.0900000e+02
   2.5000000e+02   1.1100000e+02
   2.6000000e+02   1.1700000e+02
   2.7000000e+02   1.0200000e+02
   2.8000000e+02   1.1200000e+02
   2.9000000e+02   1.1700000e+02
   3.0000000e+02   1.0300000e+02
   3.1000000e+02   1.1300000e+02
   3.2000000e+02   1.1700000e+02
   3.3000000e+02   8.1000000e+01
   3.4000000e+02   9.1000000e+01
   3.5000000e+02   1.0100000e+02
   3.6000000e+02   1.1000000e+02
   3.7000000e+02   1.1300000e+02
   3.8000000e+02   1.1700000e+02
   3.9000000e+02   1.0400000e+02
   4.0000000e+02   1.1400000e+02
   4.1000000e+02   1.1700000e+02
   4.2000000e+02   1.0500000e+02
   4.3000000e+02   1.1500000e+02
   4.4000000e+02   1.1700000e+02
   4.5000000e+02   8.3000000e+01
   4.6000000e+02   9.3000000e+01
   4.7000000e+02   1.0300000e+02
   4.8000000e+02   1.1000000e+02
   4.9000000e+02   1.1500000e+02
   5.0000000e+02   1.1700000e+02
   5.1000000e+02   1.0600000e+02
   5.2000000e+02   1.1600000e+02
   5.3000000e+02   1.1700000e+02
   5.4000000e+02   1.0700000e+02
   5.5000000e+02   1.1700000e+02
   5.6000000e+02   7.5000000e+01
   5.7000000e+02   8.5000000e+01
   5.8000000e+02   9.5000000e+01
   5.9000000e+02   1.0500000e+02
   6.0000000e+02   1.1000000e+02
   6.1000000e+02   1.1700000e+02
   6.2000000e+02   9.8000000e+01
   6.3000000e+02   1.0800000e+02
   6.4000000e+02   1.1700000e+02
   6.5000000e+02   9.9000000e+01
   6.6000000e+02   1.0900000e+02
   6.7000000e+02   1.1700000e+02
   6.8000000e+02   7.7000000e+01
   6.9000000e+02   8.7000000e+01
   7.0000000e+02   9.7000000e+01
   7.1000000e+02   1.0700000e+02
   7.2000000e+02   1.1000000e+02
   7.3000000e+02   1.1700000e+02
   7.4000000e+02   1.0000000e+02
   7.5000000e+02   1.1000000e+02
   7.6000000e+02   1.1700000e+02
   7.7000000e+02   1.0100000e+02
   7.8000000e+02   1.1100000e+02
   7.9000000e+02   1.1700000e+02
   8.0000000e+02   7.9000000e+01
   8.1000000e+02   8.9000000e+01
   8.2000000e+02   9.9000000e+01
   8.3000000e+02   1.0900000e+02
   8.4000000e+02   1.1100000e+02
   8.5000000e+02   1.1700000e+02
   8.6000000e+02   1.0200000e+02
   8.7000000e+02   1.1200000e+02
   8.8000000e+02   1.1700000e+02
   8.9000000e+02   1.0300000e+02
   9.0000000e+02   1.1300000e+02
   9.1000000e+02   1.1700000e+02
   9.2000000e+02   8.1000000e+01
   9.3000000e+02   9.1000000e+01
   9.4000000e+02   1.0100000e+02
   9.5000000e+02   1.1000000e+02
   9.6000000e+02   1.1300000e+02
   9.7000000e+02   1.1700000e+02
   9.8000000e+02   1.0400000e+02
   9.9000000e+02   1.1400000e+02

